Learning Temporal Dynamics from Cycles in Narrated Video

Learning to model how the world changes as time elapses has proven a challenging problem for the computer vision community. We propose a self-supervised solution to this problem using temporal cycle consistency jointly in vision and language, training on narrated video. Our model learns modality-agnostic functions to predict forward and backward in time, which must undo each other when composed. This constraint leads to the discovery of high-level transitions between moments in time, since such transitions are easily inverted and shared across modalities. We justify the design of our model with an ablation study on different configurations of the cycle consistency problem. We then show qualitatively and quantitatively that our approach yields a meaningful, high-level model of the future and past. We apply the learned dynamics model without further training to various tasks, such as predicting future action and temporally ordering sets of images. Project page: https://dave.ml/mmcc

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

